Grand challenges in protoplanetary disc modelling

The Protoplanetary Discussions conference --- held in Edinburgh, UK, from 7th --11th March 2016 --- included several open sessions led by participants. This paper reports on the discussions collectively concerned with the multiphysics modelling of protoplanetary discs, including the self-consistent calculation of gas and dust dynamics, radiative transfer and chemistry. After a short introduction to each of these disciplines in isolation, we identify a series of burning questions and grand challenges associated with their continuing development and integration. We then discuss potential pathways towards solving these challenges, grouped by strategical, technical and collaborative developments. This paper is not intended to be a review, but rather to motivate and direct future research and collaboration across typically distinct fields based on \textit{community driven input}, to encourage further progress in our understanding of circumstellar and protoplanetary discs.

==> readme.txt <==
PASA Author Template (CUP Journals)
------------------------------------------

The following files are available in pasa.zip archive:

pasa.cls			- This is the LaTeX2e class file for PASA template
aas_macros.sty      - LaTeX package (contain abbreviations of various journal names)
pasa-auguide.pdf	- This is PDF of Author Guide for PASA template
pasa-sample.pdf		- This is PDF file of sample LaTeX document for PASA template
pasa-sample.tex		- This is file of sample LaTeX document for PASA template
apj.bst				- This is bibliography style file
pasa-mnras.bst      - This is bibliography style file
1r_lamboo_notes.bib - Sample BIB file (Bibliography Database File)
fpo.eps				- Graphics file used in sample EPS format
fpo.pdf				- Graphics file used in sample PDF format


Happy TeXing!!!
Aptara

